Data-driven prediction of structure of metal-organic frameworks

Crystal structure prediction (CSP) has proven to be a highly effective route for discovering new materials. Substantial advancements have been made in CSP of inorganic and molecular crystals, while hybrid materials, including metal-organic frameworks (MOFs), have been unfairly overlooked. The ab initio techniques adopted for the CSP of MOFs cannot be scaled to a high-throughput regime, which is required for efficient exploration of the immense chemical space. Here, we propose a data-driven method to tackle current needs of computational MOF discovery. By examining CSP through the lens of reticular chemistry, coarse-grained neural networks were implemented to predict underlying net topology of crystal graphs. The models showed satisfactory performance, which was next enhanced by limiting the applicability domain. Flue gas separation was used as an illustrative example to validate the proposed CSP approach. Several hundred in silico-generated systems revealed a notable discrepancy in adsorption capacity among competing polymorphs.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

